Critical Reflections on Visualization Authoring Systems

An emerging generation of visualization authoring systems support expressive information visualization without textual programming. As they vary in their visualization models, system architectures, and user interfaces, it is challenging to directly compare these systems using traditional evaluative methods. Recognizing the value of contextualizing our decisions in the broader design space, we present critical reflections on three systems we developed -- Lyra, Data Illustrator, and Charticulator. This paper surfaces knowledge that would have been daunting within the constituent papers of these three systems. We compare and contrast their (previously unmentioned) limitations and trade-offs between expressivity and learnability. We also reflect on common assumptions that we made during the development of our systems, thereby informing future research directions in visualization authoring systems.

==> reviews.txt <==
----------------------------------------------------------------
Primary Reviewer review score 4/5

Paper type: Theory / Model

Expertise: Expert

Overall Rating: 4 - Accept: The paper should be accepted with some minor revisions. Once these have been completed it will meet the quality standard.

Supplemental Materials: Acceptable

Justification

  Strengths:
  + Paper is very well written. A pleasure to read.
  + Offers a refreshingly honest, critical reflection of past published work.
  + Provides interesting insights.

  Weaknesses:
  - Different to usual style of InfoVis papers.

The Review

  Thank you. This paper was a joy to read. It offered a refreshingly honest critical analysis of three well known visualisation authoring systems by the authors involved in those works. This paper is articulately written and daring in its format.  It offers interesting insights of value to researchers working on the next generation of such tools.

  I have only a few comments and couple of minor typos or suggested rewordings.

  In the backing dataset of Fig 1, shouldn't the Inclination column contain red and blue (this is the case in the data illustrator video) and the Charticular instructions bind this directly.  If so, in addition to updating the figure, the Lyra instructions don't need the terary extension and can use this column directly, right?

  I think the last paragraph of section 4.1.1 would work better as part of 4.1.2. Or at least from the beginning of the sentence beginning "Charticulator introduces" anyway.

  "This interaction model significantly reduces the articulatory distance of modifying scale functions, but has also slowed down progress on expanding the expressivity." I initally had to reread this to understand that this is because everything has to be mapped to controls on the chart itself.

  In 4.4.5, it's worth noting that increases use of constraint-based layout or support for polar coordinates are not without their own issues.  They can greater complicate (or be at odds with) the user's conceptual model of how the system works.

  One question I had in the Background (and that persisted throughout my reading of the paper) was whether actions, like those described to build the Red and Blue America example, have to be performed in particular steps.  I realise this is the case for all these systems to some extent (when it is discussed in Section 5.3). I totally agree that this is big hinderance to adoption of these systems by new users.  It would be nice to see a little discussion of this earlier in the paper.

  In 5.1 it is commendable to suggest that we should be working on authoring support for blind users, but I strongly feel you miss the bigger point that we as a visualisation community need to better support the creation of accessible graphics (before we can begin to think about blind authors of such graphics).  There is a huge cost involved in the manual translation of raster chart images from textbooks into tactile graphics for blind school children, and systems such as the ones described in this paper understand the semantics of graphics and could be used to generate tacile form of diagrams. This feeds into the discussion in 5.4 on SVG export or vega spec or JSON.

  Typos and grammar
  * The first sentence of the Introduction does not read well. It might work better as "A new generation of interactive visualization authoring systems has emerged. These share a common * goal of enabling expressive authoring of visualizations without burdening authors with low-level concerns."
  * "to color bars red" -> to color the bars red
  * "For instance, a author can author"
  * "understand the role that scales" -> either "understand the role or scales" or the "understand the role that scales play"
  * Footnote number should be after punctuation (throughout).
  * "akin to Data Illustrator's repeat" -> akin to Data Illustrator's repeat operator.


----------------------------------------------------------------
Summary Rating

Possible Accept: The paper is not acceptable in its current state, but might be made acceptable with significant revisions within the conference review cycle. If the specified revisions are addressed fully and effectively I may be able to return a score of '4 - Accept'.

The Summary Review

Key strengths:
- Paper provides a valuable critical reflection with interesting insights, of a style not normally published.
- The paper includes a strong related work section.
- The worked example of recreating “Field Guide to Red and Blue America” visualisation was very useful, as were the video construction examples.
- The work should be praised for its candid descriptions.

Key Weaknesses:
- Parts of paper (specifically section 4) are hard to follow without prior knowledge of tools.
- Reflection doesn’t discuss significance of observations or explore them in the context of any other tools or authoring paradigms. This can read like a wish-list of aspects to explore, rather than contributions that can be actioned.
- It is not easy to understand what the community can learn from the paper.

Required changes if the paper were to be accepted:
-Section 4 should be revised to reduce some technical detail and make it easier to understand for people without prior knowledge of the tools. There needs to be a better summary of the critical reflections.
- The discussion should be revised to more deeply describe the significance of reflections and discuss them in terms of other tools and authoring paradigms. See comments of reviewers 3 and 4.
- The Conclusion needs to describe what can be learnt from this paper.

We strongly suggest:
- The authors should create a video for the supplementary material that shows the different aspects of the three tools that are described and compared in Section 4,
and perhaps also how one can author the "Field Guide to Red and Blue America" example with each of the tools.


----------------------------------------------------------------

Secondary Reviewer review score 3.5/5

Paper type: Theory / Model

Expertise: No or passing Knowledge

Overall Rating: 3.5 - Between Possible Accept and Accept:

Supplemental Materials: Acceptable

Justification

  This paper describes critical reflections on three visualization authoring systems: Lyra, Data Illustrator, and Charticulator, using an informal collaborative approach between the different authors/designers of the tool. The authors define critical reflections as “informal discussions by system or toolkit builders to concretely define their collective objectives in support of the user community, and candidly assess the ways each system meets or falls short of these objectives.”. These personal reflections were derived from regular meetings between the designers of the tools, but are also grounded in prior theoretical work for evaluating interactive systems.

The Review

  Contribution and Novelty
  ---

  This is an unusual and original type of contribution / paper for InfoVis. It gives some inside stories of three authoring systems. These are often not described in standard vis papers, and could be very useful not only to other designers of authoring systems, but also to end users who may need to select the best authoring tool according to their skill level and task requirements. The discussions however seem to be more targeted towards tool designers.

  The Review
  ---

  The idea to reproduce the “Field Guide to Red and Blue America” [37] using the three different authoring system is a nice one. The accompanying video demonstrations are very helpful to understand how the different tools work, although the video for Lyra is missing.

  I would have liked to see a concise summary of the critical reflections and comparisons between the different systems, in a table format for instance. Currently, the critical reflections (especially for section 4) are a bit drowned inside much technical/interface details. It would be interesting for example to summarise key authoring tasks/functions for each system, the corresponding design decisions to support those tasks, and where this features in the expressiveness-learnability trade-off scale. I am not sure where this would fit in the paper, it probably means cutting down on details of the comparisons.

  The three authoring systems share the same general visualization goal: to provide expressive means for communication purposes. However, Lyra is a slightly older system (about 5 years) than the other two, and perhaps benefits more from hindinsight and user community feedback. A potential limitation is that design discussions as noted by the authors are post-system deployment, and may be based on authors recall / memory. It is not clear whether/how much the design reflections (especially for Lyra) were based on more formal documentation sources,previous user evaluations / validations or formal user community feedback.

  In summary, the contribution of this paper is novel. The authors motivate well this type of “evaluation” contribution. I think the authors were indeed very candid in their discussions of their design experiences. The insights and critique provided in this paper are well structured and rich. However, I think the main take-away messages that go beyond the specific systems critiqued here are not very clear, perhaps because of the lack of synthesis.

  Minor Comments / Typos
  ---

  - Related work: Page 4 or 5, the property inspector was not defined/explained.
  - Page 4, col 2. “and each point on the resultant path represent the corresponding tuples as its data scope” --> represents
  - Page 6, “Though HCI theory cites maintaining high visibility into system components as an important dimension for reducing the gulf of evaluation [4, 14], on-going feedback for Data Illustrator and Lyra indicate that authors struggle to understand the role that scales.” → indicates - Page 4, col 2, “A first-use study confirmed”. I am not sure what what the authors mean, a user study?  Which user study?


----------------------------------------------------------------

External Reviewer 3 review score 2.5/5

Paper type: Theory / Model

Expertise: Expert

Overall Rating: 2.5 - Between Reject and Possible Accept:

Supplemental Materials: Acceptable

Justification

  This paper present a critical discussion on the design, assumptions and differences in features design of three information visualization-authoring systems that are sharing a lot in common: Lyra, Data Illustrator, and Charticulator.

  Providing a critical reflection upon the tools and systems to the community is clearly useful, and an actual need. This may allow the community to construct better theoretical foundation, and rise up from iterative innovation. This paper is doing a great job at extensively describing the differences and similarities in features design.  However I am not convinced the paper is ready for publication in this state. For the following reason :

  1- The paper reflexion section (which is the core and main contribution) lake maturity: 1) It’s read more like a limitation plus future work section of a system than a deep reflexion to frame the challenges and opportunities of future research in authoring system. 2) The reflexion section focus on the three systems and miss the opportunity to provide a wider reflexion that connects these ideas to other systems or other approaches. 3) Maybe because the reflexion is not providing enough relation to previous work, particularly authoring approaches (similar and different ones).

  2- The description of the features design is really long and could have been more synthesized and formated in a way that would better support the ability of the reader to have a clear overview over these differences.

The Review

  This paper provides  an original critical discussion on the design of their authoring tools. This discussion is composed by a detail’s description and comparison of the three systems around three main considerations (expressiveness, efficiency and learnability).  This consideration is clearly defined at the beginning of the paper. After the description and comparison of the function of these three tools, a reflexion is provided.

  The approach of this paper is not common in VIS paper. This type of work matter for the community, this is a valuable promising and useful approach. I think the author should continue this work but in this state it is not mature enough for publication.

  The paper could be improved on other major aspects:

  PB1 - The overall paper is too much focus on details and lakes to provide an overview, maybe a visual summary could be provided ? Or maybe the description could be compressed. Or maybe the tradeoffs could be better explained as dimensions.

  PB2 -  The reflexion needs work. To me the critical reflexion section is immature and does not reflect upon the description and comparison made in the previous section of the paper but rather try to explore other problems relative to authoring tools for instance saving, or pre-processing the data, or user literacy… Before reading it this chapter seems like a main contribution that would be built upon the rest of the paper. While reading it looks like more a list of potential “others” aspect to explore.

  5.1 - What do you mean by computational thinking ? (Vector graphic application is not a computer program that could be used with computational thinking ?) —> Maybe this could be precise and sources ? "Or what inspiration can be drawn from visual programming environments such as Scratch [26]?" —> Isn’t what Huron et al. constructive visualization paradigm(3) tries to explore?

  "Future visualization authoring systems could prioritize differently-abled authors by considering alternate input modalities (e.g., using audio or tactile to help blind authors [46]) " —>   Isn’t it inspired from Brewster Visualization tools for blind people using multiple modalities

  5.2 "All three systems exhibit an issue that we call schematic congruency"—> This is interesting

  "Here too, visual programming environments like Scratch [26] may offer inspiration.” —> What do you mean ? Why not like Max Msp? Why do you want to change paradigm from the three tools you present for this task ?

  5.3 “Another fundamental assumption is that people already have a chart design in mind prior to using our systems. In other words, they want to author a chart, not design one.” —> This seems interesting but I am confused can you explain formally the difference between author and design ?

  “We speculate that poor support for organic practice has hindered adoption of our systems, and future systems might relax these assumptions to facilitate a more natural design process.” —> Do you mean you expected people to adopt your tools but they did not do it ? Does the adoption was an initial goal for theses systems ?

  Maybe the authors could broaden the reflexion in section 5.  Maybe by relating the reflexion on theses systems to other works that have discussed visualization authoring like Mendez et al. paper about bottom-up and top down. Or maybe by the work on Grammel et al. about “How Information Visualization Novices Construct Visualizations” or maybe relative to other paradigms like sketching, constructing visualization, coding or visualization by demonstrations.

  Previous work could be completed, it would have been interested for instance to know what the authors of the three systems think about Brett Victor talk about drawing dynamic visualization but also other authoring paradigm such as constructing visualization and visualization by demonstration witch seems influential.  But also you will find below other references that are related :

  (1) * Visualization by Demonstration: An Interaction Paradigm for Visual Data Exploration - https://ieeexplore.ieee.org/abstract/document/7539327
  (2) * How Information Visualization Novices Construct Visualizations https://ieeexplore.ieee.org/abstract/document/5613431
  (3) * Constructive visualization - https://dl.acm.org/citation.cfm?id=2598566 
  (4) * Brett Victor talk and tool about “drawing dynamic visualization” http://worrydream.com/#!/DrawingDynamicVisualizationsTal
  (5) * Sketch insight https://ieeexplore.ieee.org/abstract/document/7156378
  (6) * A Principled Way of Assessing Visualization Literacy
  (7) * Visualization tools for blind people using multiple modalities https://www.tandfonline.com/doi/abs/10.1080/09638280110111388


----------------------------------------------------------------

External Reviewer 4 review score 3/5

Paper type: Theory / Model

Expertise: Knowledgeable

Overall Rating: 3 - Possible Accept: The paper is not acceptable in its current state, but might be made acceptable with significant revisions within the  conference review cycle. If the specified revisions are addressed fully and effectively I may be able to return a score of '4 - Accept'.

Supplemental Materials: Acceptable with minor revisions (specify revisions in The Review section)

Justification

  Main concern: The core part of the paper is hard to follow without deep knowledge of the different tools.

  Strengths:
  - Interesting premise for an important critical reflection on this class of authoring tools to extract higher-level principles that highlight the benefits and limitations and points to new research directions.
  - Thorough synthesis related work and running example helps to understand differences between the tools.

  Rationale for rating: Overall positive towards this paper, but the difficulty of understanding/following the core part of the paper and the somewhat shallow overall reflection makes me hesitant to recommend this paper for acceptance.

The Review

  This paper provides a critical reflection on the design of three visualization authoring systems that the authors developed: Lyra, Data Illustrator, and Charticulator. More specifically, the paper discusses guiding principles behind each of the tools, and compares and contrasts how each tool can be used to author the same visualization. As part of a critical reflection, the paper discusses trade-offs and limitations in how the tools deal with: marks; data binding; scales, axes, and legends; and layout. Finally, the underlying assumptions are discussed and challenged to point to possible directions for future work.

  The premise of this paper is very interesting and exciting. We have indeed seen many new tools similar to Lyra, Data Illustrator, and Charticulator and others (e.g. iVolver, Data-Driven Guides, iVisDesigner), but it is still somewhat unclear how these new visualization authoring tools compare to one another. A critical comparison and reflection can help to extract higher-level principles that highlight the benefits and limitations of these tools and point to new research directions. I completely agree with the authors that a traditional evaluation method would not be appropriate to achieve this, and I applaud this kind of critical reflection paper as an alternative visualization contribution that would be beneficial to move the community forward. This type of contribution reminds me of an older paper by Bederson et al. that compares Piccolo and Jazz, two different ways of designing a zoomable user interface toolkit: https://doi.org/10.1109/TSE.2004.44

  I found that the paper provides a broad coverage of the literature, synthesizing prior work in a thoughtful and helpful framework (e.g. design considerations and the division of tools into template editors, shelf construction, visual builders). The background section that illustrates how to recreate a particular visualization ("A Field Guide to Red and Blue America") with each of the three tools works well to set the scene. While still relatively doable to follow along, I couldn't help but wonder how much easier it would have been with an accompanying video figure that provides step-by-step videos of authoring this example with each of the tools. I think that a video figure in supplemental material would help the reader enormously with understanding what is happening when authoring a visualization with each of the tools, and would make it easier to contrast the different approaches.

  In terms of the critical reflection (section 4), I found it very interesting to see how some of the tools refined and/or iterated on earlier ideas (e.g. Charticulator adopting both a binding icon and drop zone model). I also liked the discussion on the limitations of the nested chart editor in Charticulator (e.g.that each small multiple instance has its own constraint solver, and that constraints across the instances are not possible). I also found it very interesting to read how the tools sometimes require the data to be formatted in a particular way (e.g. GridX and GridY as strings instead of numbers).

  However, I do also have a number of concerns with the paper: 

  1) I found Section 4 very hard to follow and grasp. While section 3 was still relatively easy to follow, I found section 4 tedious to read. Particularly starting from pages 6 and 7, it was very difficult to follow as a reader who is not deeply familiar with the tools. Echoing my earlier comment, I really wish I had a video figure here in the supplemental material to go along with the text so that I could understand the text better, or at least that there were some more figures to illustrate the discussion in the paper. Unfortunately, this section is the bulk of the paper (almost 5 pages).

  2) I thought the paper could have ended stronger. While I enjoyed reading and appreciated the discussion and reflection on shared assumptions, some of the suggested directions for future work come across somewhat straightforward or even a bit shallow, and are not explained in much detail (e.g. support for visual programming, reuse/reappropriation of design elements, designing interactive visualizations). Apart from future directions outlined in section 5, it then seems that section 6 also has two separate directions for future work related to expressivity and learnability (animated/interactive visualization and interactive tutorials). How are these informed by the overall reflection on the tradeoffs and limitations of the tools?

  Finally, there are a few minor comments/typos:
  - "... authors struggle to understand the role that scales." => "... that scales play"?
  - "how the constituent properties are manipulated, vary significant as the three systems make..." => "..., vary significantly as the three..."?
  - "We consider the narrower of visualization authoring" => "We consider the narrower process of visualization authoring"?

  In summary, I am positive towards this paper overall, but I am on the fence with my score as I find that the core part of the paper (section 4) is quite hard to follow in its current form. Additionally, the final reflection on the assumptions and future directions could have been stronger.
